Faster Re-translation Using Non-Autoregressive Model For Simultaneous Neural Machine Translation

Recently, simultaneous translation has gathered a lot of attention since it enables compelling applications such as subtitle translation for a live event or real-time video-call translation. Some of these translation applications allow editing of partial translation giving rise to re-translation approaches. The current re-translation approaches are based on autoregressive sequence generation models (ReTA), which generate tar-get tokens in the (partial) translation sequentially. The multiple re-translations with sequential generation inReTAmodelslead to an increased inference time gap between the incoming source input and the corresponding target output as the source input grows. Besides, due to the large number of inference operations involved, the ReTA models are not favorable for resource-constrained devices. In this work, we propose a faster re-translation system based on a non-autoregressive sequence generation model (FReTNA) to overcome the aforementioned limitations. We evaluate the proposed model on multiple translation tasks and our model reduces the inference times by several orders and achieves a competitive BLEUscore compared to the ReTA and streaming (Wait-k) models.The proposed model reduces the average computation time by a factor of 20 when compared to the ReTA model by incurring a small drop in the translation quality. It also outperforms the streaming-based Wait-k model both in terms of computation time (1.5 times lower) and translation quality.

==> rebuttal.txt <==
General Comments:
Q: Limited BLEU score improvements over wait-k?
A: For EnDe task, the BLEU scores are computed on whole word tokens. At AL=3, our model achieves a higher BLEU score of 27.4 compared to waitk-k's 25.5 BLEU score. For DeEn and EnFr tasks, the BLEU scores are computed based on subword tokens similar to the existing works in the simultaneous machine translation (SMT) field. At AL=6 (which roughly corresponds to 3 whole words), our models achieve a BLEU score of 28.4 and 36.5 compared to wait-k's score of 27.4 and 35.8  on these DeEn and EnFr tasks. We believe that AL=3 is a realistic setting (considering output stability and speed of consumption by the end-user), since target tokens are trailing by just three words compared to source words. 



Reviewer specific comments:

Reviewer #2

Q: Inference time should be evaluated based on wall-clock time + time-synchronous incremental inputs?
A: The evaluation is done using time-synchronous incremental inputs which are taken from IWSLT 2020 simultaneous translation evaluation system. The system is based on a server-client API, which sends time synchronous inputs to the model. The inference times reported in Figure 4 are actual wall-clock times measured by this system.


Q: Missing discussion of the stability of wait-k?
A: Motivation for this work is building a SMT model for applications allowing the editing of previous translations, which are referred to  as re-translation based SMT. On the other hand, streaming based SMT approaches do not allow editing of previous translation, and hence have stable output (NE=0). We use the stability analysis only to compare our approach with the previous re-translation based approach. 


Q: How did authors control the stability for the different levels of NE?
A: Thanks for pointing this out, we will add more details about this in the final version of the paper. Stability is controlled by the biased beam search (Arivazhagan et. al., 2019) which encourages the system to interpolate between the distribution from the NMT model and one-hot distribution formed by model's previous translation. Smaller NE means it respects the previous translation more. 

Arivazhagan et. al., Re-Translation Strategies For Long Form, Simultaneous, Spoken Language Translation. ICASSP 2020.

Q: In Figure 1, placeholder and token classifier executed before deletion classifier?
A: Yes.

11. {Reasons to Reject} Please describe the paper's key weaknesses.
- Unrealistic inference time evaluation
- Somewhat limited BLEU improvements over wait-k
- Missing discussions on the stability of wait-k, which generates completely stable outputs.
12. {Detailed Comments} Please provide other detailed comments and constructive feedback.
The proposed method and stability measure are well-motivated and reasonable.
However, I have a couple of concern on the empirical advantages of the proposed method.
As I listed in the "Reasons of Reject,"
- In actual applications, the inference time should be evaluated in the wall-clock time for a time-synchronous incremental inputs (from incremental speech recognition). The smaller time complexity would be beneficial, but the computation faster than the human speech can be negligible in general. If the authors argue benefits with limited computational resources, the memory consumption should be compared as well.
- From the viewpoint of output stability, the output from wait-k is completely stable, so the comparison in Figs. 2 and 3 may be unfair. Careful discussions on the stability are needed, such as the analysis that some extents of NCNE can be negligible.
13. {QUESTIONS FOR THE AUTHORS} Please provide questions for authors to address during the author feedback period. (Please number them)
- How did the authors control the stability for the different levels of NE, shown in Figs. 2 and 3? I could not found corresponding descriptions.
- Does the illustration in Figure 1 mean the placeholder and token classifiers executed at step 2n-1 and the deletion classifier at step 2n, for n=1,...?

Reviewer #3
Q: Comparing MILk and MMA approaches?
A: Since our proposed model aims to overcome the huge inference time required by the recent re-translation based SMT approach, our experimental settings are chosen accordingly. The re-translation based SMT model should perform better than streaming based SMT models, since they can edit the translation. Baidu showed that wait-k performance is very strong in real world streaming translation applications. Moreover, we use the wait-k inference system for our proposed approach and hence we use it as our streaming SMT baseline. The proposed non-autoregressive approach for SMT can be extended to MILk and MMA approaches that is left for future work.

Q: What are the learned scalar weight alpha and beta like?
A: alpha is close to 0.6 and beta is close to 0.4

Q: Analysis for deletion first approach?
A: Even the original LevT model first calls the insertion policy first on empty sequence. However, we can change the order of insertion/deletion policies on subsequent iterations. In this work, we use maximum one iteration, thus it is not feasible to switch the order. 


Reviewer #4
Q: Wait-k is much easier to implement and has better user experience compared with this work.
A:  It may be true that the wait-k model is easier to implement. However, currently, the NAT model implementations are also openly available, which makes it feasible to implement the proposed FReTNA model.  
Moreover, the wait-k approach needs to train separate models based on the latency requirements. Hence, several models are to be trained for coverage of low to high AL range, while the FReTNA model can cover all AL ranges with a single model. 

 Q: I suggest the author to do some extra work in training because current training method is basically a full sentence translation model which is hard to achieve low latency.
A: We have trained the FReTNA model with prefix pairs along with full-sentence pairs. However, contrary to our expectations, the prefix augmented training is not well suited for NAT models, and it showed similar or lower performance than the model trained with full sentences. 

Q: Wait-k has a problem that it tends to do some anticipations especially in low latency setting. FReTNA and ReTA are basically full sentence model so I guess that they don't have very severe anticipation problem. Is it the case in your experiments?
A: Since the FReTNA model uses the wait-k inference policy, it might also anticipate tokens, especially when the input source information is less. However, even though the model suffers from the anticipation problem, it can edit the erroneously anticipated tokens due to its ability to retranslate the previous translation. Therefore, FReTNA and ReTA are less likely to suffer from issues related to anticipation.

Reviewer #5

Q: The model modification is borrowed from Levenshtein Transformer without any significant change. One exception is the proposed position bias, but its result (Figure 5) is not exciting. 
A: The fundamental purpose of positional bias is for stabilizing the output and restricting the flickers, which could lead to user inconvenience. In Figure 5, the difference between `pos` and `non_pos` is significantly evident, especially in the low AL ranges, where the models without the positional bias give poor results. For example in EnFr, `non_pos` does not have any valid points where the NCNE values are lesser than 0.2 since it is not stabilized adequately, while the `pos` provides AL points which have NCNE < 0.2 at the same time. Moreover, for DeEn, `pos` also shows a higher BLEU score than the `non_pos` points in the lower AL range. The effect, however, is marginal on the high latency range, which does not suffer from instability. 

Q: What are the differences between the proposed model and Levenshtein Transformer in addition to the proposed positional bias?
A: Admittedly, the main structural difference between the models is a positional bias; however, the proposed model is the first attempt to incorporate non-autoregressive methods into the simultaneous translation task. The addition of positional bias is crucial since it solves the issue of higher flickers in the low latency regime. Also, our proposed approach is not confined to the Levenshtein transformer but can be generalized to other non-autoregressive models.

Q: Please explain the reasons why the proposed non-autoregressive method can yield similar translation performance with the autoregressive method wait-k? 
A: As reported in the LevT, the model achieves comparable or sometimes better performance than the autoregressive model in offline settings. Moreover, in our case where the simultaneous translation task allows for re-translation, the FReTNA model can edit its previous output, which leads to a higher BLEU score when compared to the auto-regressive approach. The wait-k approach is a streaming-based translation approach which is not able to change its existing results, and hence the BLEU score is lower. The comparison between the re-translation models (ReTA and FReTNA), accords with the general belief that autoregressive models have a higher score than NAT model as seen in both Table 2, and the plots in Figure 2, 3. 


Q: What is the teacher of knowledge distillation for the non-autoregressive model, base model or big model? 
A: We use `Transformer-base` settings for EnDe and `Transformer-big` settings for DeEn and EnFr(Appendix line 11-23).

Q: Can wait-k and ReTA gain improvements from the knowledge distillation (KD) dataset? Does the improvement of the proposed method come from KD?
A: KD is only useful for NAT models, which has been shown by several NAT-based papers. 

Q: Can the proposed method co-work with wait-k to further speed up the inference?
A: In our future work, we would like to integrate NAT with wait-k, which can speed up the inference time by generating multiple tokens at a single step.

Confidential comments to the Senior Program Committee
We request the SPC to review the comments from Reviewer #6.  We can see from the review the main reason for rejection is "not well written". However, all the other reviewers found the current version of the paper satisfactory. We did not find any directed questions which we could address. Moreover, we do not find any issue with the spelling and usage of the word 'efficacy' as pointed out by the reviewer. 


We are really thankful to all the reviewers for their insightful comments and suggestions. Overall, we improve our paper according to the reviewer’s suggestions, such as more explanation about the architecture, sample model outputs. We hopefully answered all the questions from the reviewers and we incorporate all the minor corrections suggested in the final copy. 

Most of the reviewers are concerned about omitting some helpful explanation to understand and reproduce the proposed idea by submitting our result as a short paper
